Incremental cutting-plane method and its application

We consider regularized cutting-plane methods to minimize a convex function that is the sum of a large number of component functions. One important example is the dual problem obtained from Lagrangian relaxation on a decomposable problem. In this paper, we focus on an incremental variant of the regularized cutting-plane methods, which only evaluates a subset of the component functions in each iteration. We first consider a limited-memory setup where the method deletes cuts after a finite number of iterations. The convergence properties of the limited-memory methods are studied under various conditions on regularization. We then provide numerical experiments where the incremental method is applied to the dual problems derived from large-scale unit commitment problems. In many settings, the incremental method is able to find a solution of high precision in a shorter time than the non-incremental method.

==> data/plot_obj_vs_time_workspace_v4_200_coldstart_instance_1700000_incremental_ratio_0.1_stepsize_0.001_version_v1.csv <==
time,lb,instance,initializer,incremental_ratio,stepsize
0.0018498749996069819,0.005038648972661132,1700000,coldstart,0.1,0.001
0.08300956198945642,0.007086449185031737,1700000,coldstart,0.1,0.001
0.13997630498488434,0.011208774012710645,1700000,coldstart,0.1,0.001
0.1932481639960315,0.017405623455697853,1700000,coldstart,0.1,0.001
0.24672912099049427,0.025677005632588228,1700000,coldstart,0.1,0.001
0.2995170579815749,0.03602320042028071,1700000,coldstart,0.1,0.001
0.364971651986707,0.0484338935962165,1700000,coldstart,0.1,0.001
0.41751044397824444,0.06291942861433734,1700000,coldstart,0.1,0.001
0.4700148689735215,0.0794798054746433,1700000,coldstart,0.1,0.001
0.5233450550003909,0.09811502417713432,1700000,coldstart,0.1,0.001
0.6062204039772041,0.11880611041382098,1700000,coldstart,0.1,0.001
0.8040013859863393,0.1394971966505077,1700000,coldstart,0.1,0.001
0.9945781129936222,0.1601882828871944,1700000,coldstart,0.1,0.001
1.1827144459821284,0.18087936912388106,1700000,coldstart,0.1,0.001
1.3704215579782613,0.20157045536056775,1700000,coldstart,0.1,0.001
1.5481424859899562,0.2222615415972544,1700000,coldstart,0.1,0.001
1.7364247149962466,0.24295262783394111,1700000,coldstart,0.1,0.001
1.9732062319817487,0.26364371407062775,1700000,coldstart,0.1,0.001
2.175287928985199,0.28433480030731445,1700000,coldstart,0.1,0.001
2.354472304985393,0.30502588654400115,1700000,coldstart,0.1,0.001
2.541967256984208,0.32571697278068784,1700000,coldstart,0.1,0.001
2.7282424439908937,0.3464080590173745,1700000,coldstart,0.1,0.001
2.89963209599955,0.3670991452540612,1700000,coldstart,0.1,0.001
3.098239944985835,0.38779023149074787,1700000,coldstart,0.1,0.001
3.290635327983182,0.40848131772743446,1700000,coldstart,0.1,0.001
3.4675251269945875,0.42917240396412115,1700000,coldstart,0.1,0.001
3.6565172279952094,0.4498634902008079,1700000,coldstart,0.1,0.001
3.8368300099973567,0.47055457643749454,1700000,coldstart,0.1,0.001
4.034780080983182,0.4912456626741812,1700000,coldstart,0.1,0.001
4.244459932000609,0.5119367489108678,1700000,coldstart,0.1,0.001
4.434375882992754,0.5326278351475545,1700000,coldstart,0.1,0.001
4.624157106998609,0.5533189213842411,1700000,coldstart,0.1,0.001
4.8101907709788065,0.5740100076209278,1700000,coldstart,0.1,0.001
5.015179607988102,0.5947010938576145,1700000,coldstart,0.1,0.001
5.221974568994483,0.6153921800943012,1700000,coldstart,0.1,0.001
5.412483647989575,0.6360832663309878,1700000,coldstart,0.1,0.001
5.598250406997977,0.6567743525676745,1700000,coldstart,0.1,0.001
5.77946855998016,0.677465438804361,1700000,coldstart,0.1,0.001
5.985186915000668,0.6981565250410477,1700000,coldstart,0.1,0.001
6.1790993780014105,0.7188476112777343,1700000,coldstart,0.1,0.001
6.368944217974786,0.739538697514421,1700000,coldstart,0.1,0.001
6.577454792975914,0.7602297837511076,1700000,coldstart,0.1,0.001
6.784049704991048,0.7809053017870271,1700000,coldstart,0.1,0.001
6.987421612982871,0.8015447157709572,1700000,coldstart,0.1,0.001
7.189849946997128,0.8220679318984643,1700000,coldstart,0.1,0.001
7.411065351974685,0.8422911985595462,1700000,coldstart,0.1,0.001
7.630984610994346,0.8621122771283293,1700000,coldstart,0.1,0.001
7.887741297978209,0.8813895870717985,1700000,coldstart,0.1,0.001
8.178078092983924,0.8997093210638663,1700000,coldstart,0.1,0.001
8.469027359999018,0.9166283552153298,1700000,coldstart,0.1,0.001
8.835196346975863,0.9319530641666047,1700000,coldstart,0.1,0.001
9.2305105169944,0.945325786684774,1700000,coldstart,0.1,0.001
9.602625379979145,0.9568000513337434,1700000,coldstart,0.1,0.001
9.939009299996542,0.9666341695095664,1700000,coldstart,0.1,0.001
10.361075612978311,0.9745778607970803,1700000,coldstart,0.1,0.001
10.685827907989733,0.9805271876164001,1700000,coldstart,0.1,0.001
11.040355651988648,0.9845435494426821,1700000,coldstart,0.1,0.001
11.414424745977158,0.9872868539188028,1700000,coldstart,0.1,0.001
11.786110464978265,0.989013303665552,1700000,coldstart,0.1,0.001
12.249231257999782,0.990076816918943,1700000,coldstart,0.1,0.001
12.686981205974007,0.9905072382353345,1700000,coldstart,0.1,0.001
13.063752856978681,0.9903020934665828,1700000,coldstart,0.1,0.001
13.610179081995739,0.9898110424746138,1700000,coldstart,0.1,0.001
14.007229768991238,0.9890878775678443,1700000,coldstart,0.1,0.001
14.381781879987102,0.9884430659270256,1700000,coldstart,0.1,0.001
14.748189226986142,0.9882243561302556,1700000,coldstart,0.1,0.001
15.094084165990353,0.9882971933160485,1700000,coldstart,0.1,0.001
15.477169931982644,0.9886632563113389,1700000,coldstart,0.1,0.001
15.921799707983155,0.989392810175272,1700000,coldstart,0.1,0.001
16.344930952996947,0.9902772934426807,1700000,coldstart,0.1,0.001
16.698567891988205,0.9917017599440199,1700000,coldstart,0.1,0.001
17.068083597987425,0.9928320982153197,1700000,coldstart,0.1,0.001
17.44988272897899,0.9937572146920665,1700000,coldstart,0.1,0.001
17.89085677897674,0.9943742174310205,1700000,coldstart,0.1,0.001
18.23235478499555,0.9948464724787909,1700000,coldstart,0.1,0.001
18.737273147999076,0.995165172980921,1700000,coldstart,0.1,0.001
19.15531678998377,0.995385785482605,1700000,coldstart,0.1,0.001
19.638921428995673,0.9955541723633878,1700000,coldstart,0.1,0.001
19.996860821993323,0.9957177802027657,1700000,coldstart,0.1,0.001
20.38499095698353,0.9958445511266463,1700000,coldstart,0.1,0.001


==> data/plot_obj_vs_time_workspace_v4_200_coldstart_instance_1700000_incremental_ratio_0.1_stepsize_0.01_version_v1.csv <==
time,lb,instance,initializer,incremental_ratio,stepsize
0.0019363610190339386,0.005038648972661132,1700000,coldstart,0.1,0.01
0.09723641502205282,0.02551665109636718,1700000,coldstart,0.1,0.01
0.15318548202048987,0.06673989937315625,1700000,coldstart,0.1,0.01
0.2094731410034001,0.12870839380302834,1700000,coldstart,0.1,0.01
0.26504743701661937,0.2114222155719321,1700000,coldstart,0.1,0.01
0.3208226840069983,0.31488416344885695,1700000,coldstart,0.1,0.01
0.39032259202213027,0.4389910952082148,1700000,coldstart,0.1,0.01
0.44731909802067094,0.5838464453894234,1700000,coldstart,0.1,0.01
0.507374818000244,0.7494502139924829,1700000,coldstart,0.1,0.01
0.5963094269973226,0.9251915177699028,1700000,coldstart,0.1,0.01
0.898900037020212,0.9634868006962998,1700000,coldstart,0.1,0.01
1.3187378520087805,0.7741070839863493,1700000,coldstart,0.1,0.01
1.6620213520072866,0.5960781973860337,1700000,coldstart,0.1,0.01
1.9921413340198342,0.4960183326814344,1700000,coldstart,0.1,0.01
2.2672260940016713,0.48096296397089716,1700000,coldstart,0.1,0.01
2.530993552005384,0.546743762736551,1700000,coldstart,0.1,0.01
2.8162088399985805,0.7079115102037393,1700000,coldstart,0.1,0.01
3.123005302011734,0.8541394043781014,1700000,coldstart,0.1,0.01
3.517148286016891,0.9112481479899791,1700000,coldstart,0.1,0.01
3.8747674500045832,0.9305886836798123,1700000,coldstart,0.1,0.01
4.263672964996658,0.9468327884836755,1700000,coldstart,0.1,0.01
4.6250643450184725,0.965999824522808,1700000,coldstart,0.1,0.01
5.020272794004995,0.9753138620830588,1700000,coldstart,0.1,0.01
5.3756016500119586,0.9817727559929933,1700000,coldstart,0.1,0.01
5.774600475997431,0.98659339633386,1700000,coldstart,0.1,0.01
6.249996883008862,0.9897392191955056,1700000,coldstart,0.1,0.01
6.672372326022014,0.9916921814220672,1700000,coldstart,0.1,0.01
7.153995312022744,0.9933144298853923,1700000,coldstart,0.1,0.01
7.689696733024903,0.9943031253129619,1700000,coldstart,0.1,0.01
8.094297688017832,0.9956683932953707,1700000,coldstart,0.1,0.01
8.634783558023628,0.9965551238811178,1700000,coldstart,0.1,0.01
9.07473556001787,0.9970484216639967,1700000,coldstart,0.1,0.01
9.658412461023545,0.9974543295461351,1700000,coldstart,0.1,0.01
10.172696493013063,0.9976267419389141,1700000,coldstart,0.1,0.01
10.597048702999018,0.9978224186329285,1700000,coldstart,0.1,0.01
11.169922215020051,0.9980661033772558,1700000,coldstart,0.1,0.01
11.826285529998131,0.9982428123981618,1700000,coldstart,0.1,0.01
12.420705513010034,0.9984642793396376,1700000,coldstart,0.1,0.01
12.895389420998981,0.9986980691111292,1700000,coldstart,0.1,0.01
13.494979668001179,0.9988005732453749,1700000,coldstart,0.1,0.01
14.081994891021168,0.9988209534768405,1700000,coldstart,0.1,0.01
14.69181679902249,0.9987931719028819,1700000,coldstart,0.1,0.01
15.318273373006377,0.9988357067463272,1700000,coldstart,0.1,0.01
15.88480647301185,0.9988874100967025,1700000,coldstart,0.1,0.01
16.585507730022073,0.9990162150555603,1700000,coldstart,0.1,0.01
17.087031381000997,0.9990391568988459,1700000,coldstart,0.1,0.01
17.687965074001113,0.9990894594152818,1700000,coldstart,0.1,0.01
18.36524945902056,0.9992425320814192,1700000,coldstart,0.1,0.01
18.933411377016455,0.9993264313161007,1700000,coldstart,0.1,0.01
19.60908834199654,0.9993534833233019,1700000,coldstart,0.1,0.01
20.191240078012925,0.9993718571352687,1700000,coldstart,0.1,0.01


==> data/plot_obj_vs_time_workspace_v4_200_coldstart_instance_1700000_incremental_ratio_0.1_stepsize_0.1_version_v1.csv <==
time,lb,instance,initializer,incremental_ratio,stepsize
0.0017316589946858585,0.005038648972661132,1700000,coldstart,0.1,0.1
0.08185958600370213,0.2098186702097216,1700000,coldstart,0.1,0.1
0.1350252529955469,0.6220511529776125,1700000,coldstart,0.1,0.1
0.18733135500224307,0.8540646573110227,1700000,coldstart,0.1,0.1
0.5249945019895677,0.231633067566668,1700000,coldstart,0.1,0.1
0.7905017249868251,0.15846137432194438,1700000,coldstart,0.1,0.1
1.063506726990454,0.5445122898746786,1700000,coldstart,0.1,0.1
1.3668702649883926,0.6995770142517715,1700000,coldstart,0.1,0.1
1.684858512977371,0.5080726205621936,1700000,coldstart,0.1,0.1
1.966648510977393,0.3267479556589866,1700000,coldstart,0.1,0.1
2.235311214986723,0.30172627610717073,1700000,coldstart,0.1,0.1
2.5216320379986428,0.5414500964270471,1700000,coldstart,0.1,0.1
2.8124406449787784,0.8907498933777068,1700000,coldstart,0.1,0.1
3.2892636739998125,0.8785804013790366,1700000,coldstart,0.1,0.1
3.841828317003092,0.9159329502413842,1700000,coldstart,0.1,0.1
4.289266638981644,0.9593091143381944,1700000,coldstart,0.1,0.1
4.8258836540044285,0.9683395173570426,1700000,coldstart,0.1,0.1
5.423980113002472,0.9744293282703935,1700000,coldstart,0.1,0.1
6.028781170985894,0.9751528443478832,1700000,coldstart,0.1,0.1
6.536855370999547,0.973657141129242,1700000,coldstart,0.1,0.1
7.069626576005248,0.98108919960497,1700000,coldstart,0.1,0.1
7.847595466999337,0.9844015995254446,1700000,coldstart,0.1,0.1
8.521832450001966,0.9850186948411789,1700000,coldstart,0.1,0.1
9.341832709003938,0.9883158346493525,1700000,coldstart,0.1,0.1
9.827815347001888,0.9906336129747506,1700000,coldstart,0.1,0.1
10.413144973979797,0.9947678146735577,1700000,coldstart,0.1,0.1
10.863521063001826,0.9937893779497864,1700000,coldstart,0.1,0.1
11.42237507898244,0.9947385635370742,1700000,coldstart,0.1,0.1
12.244993749976857,0.9934668656327874,1700000,coldstart,0.1,0.1
12.76957201998448,0.9954316051822389,1700000,coldstart,0.1,0.1
13.427408810995985,0.9961585072652996,1700000,coldstart,0.1,0.1
14.00890952697955,0.9962729910704882,1700000,coldstart,0.1,0.1
14.70190918899607,0.997049141911576,1700000,coldstart,0.1,0.1
15.32399159797933,0.9976783926941063,1700000,coldstart,0.1,0.1
15.834993859985843,0.9969181797654413,1700000,coldstart,0.1,0.1
16.374514316004934,0.9978252414664746,1700000,coldstart,0.1,0.1
17.12437424599193,0.9978921007043946,1700000,coldstart,0.1,0.1
17.742562739003915,0.9983794794716635,1700000,coldstart,0.1,0.1
18.313047900999663,0.9979726340042027,1700000,coldstart,0.1,0.1
18.93481900097686,0.9982880833279927,1700000,coldstart,0.1,0.1
19.693950558983488,0.9982618407780176,1700000,coldstart,0.1,0.1
20.394401125988225,0.9981729056075764,1700000,coldstart,0.1,0.1


==> data/plot_obj_vs_time_workspace_v4_200_coldstart_instance_1700000_incremental_ratio_1.0_stepsize_0.001_version_v1.csv <==
time,lb,instance,initializer,incremental_ratio,stepsize
0.001219388999743387,0.005038648972661132,1700000,coldstart,1.0,0.001
0.3799052340036724,0.21194951133952805,1700000,coldstart,1.0,0.001
1.998520485998597,0.418860373706395,1700000,coldstart,1.0,0.001
3.6137790490029147,0.6257712360732618,1700000,coldstart,1.0,0.001
5.242095813999185,0.8322922714018142,1700000,coldstart,1.0,0.001
7.224919560001581,0.9795375059948901,1700000,coldstart,1.0,0.001
10.491407666995656,0.9928720021322347,1700000,coldstart,1.0,0.001
13.895615294997697,0.995335811334425,1700000,coldstart,1.0,0.001
17.22287215400138,0.9964175910525234,1700000,coldstart,1.0,0.001
20.658431471005315,0.9971544081932472,1700000,coldstart,1.0,0.001


==> data/plot_obj_vs_time_workspace_v4_200_coldstart_instance_1700000_incremental_ratio_1.0_stepsize_0.01_version_v1.csv <==
time,lb,instance,initializer,incremental_ratio,stepsize
0.0025537920009810477,0.005038648972661132,1700000,coldstart,1.0,0.01
0.46250540399341844,-0.44142620002111393,1700000,coldstart,1.0,0.01
3.0340558899915777,0.9016022128913541,1700000,coldstart,1.0,0.01
5.897531989990966,0.9411347671641438,1700000,coldstart,1.0,0.01
9.435269009991316,0.9828176431138224,1700000,coldstart,1.0,0.01
14.339067202992737,0.9906519336156288,1700000,coldstart,1.0,0.01
18.86542111900053,0.9961334747979741,1700000,coldstart,1.0,0.01
23.832869968988234,0.9976345519090218,1700000,coldstart,1.0,0.01


==> data/plot_obj_vs_time_workspace_v4_200_coldstart_instance_1700000_incremental_ratio_1.0_stepsize_0.1_version_v1.csv <==
time,lb,instance,initializer,incremental_ratio,stepsize
0.0016051349957706407,0.005038648972661132,1700000,coldstart,1.0,0.1
0.6670372359949397,-30.413292409781704,1700000,coldstart,1.0,0.1
3.1739185719925445,-1.746092483658463,1700000,coldstart,1.0,0.1
5.8723381939926185,0.33358278635949107,1700000,coldstart,1.0,0.1
10.826960074991803,0.4907140638269333,1700000,coldstart,1.0,0.1
16.983582783999736,0.563390840977254,1700000,coldstart,1.0,0.1
22.7413239430025,0.7595598179727975,1700000,coldstart,1.0,0.1


==> data/plot_obj_vs_time_workspace_v4_200_lpr_instance_1700000_incremental_ratio_0.1_stepsize_0.001_version_v1.csv <==
time,lb,instance,initializer,incremental_ratio,stepsize
5.724199718009913,0.998658091688476,1700000,lpr,0.1,0.001
6.161521005007671,0.9986597256961349,1700000,lpr,0.1,0.001
6.480290759005584,0.9986504584292434,1700000,lpr,0.1,0.001
6.758905116003007,0.9986511624248433,1700000,lpr,0.1,0.001
7.084298020010465,0.9986561730408707,1700000,lpr,0.1,0.001
7.498838015002548,0.9986604241570008,1700000,lpr,0.1,0.001
7.828859963003197,0.9986668247155996,1700000,lpr,0.1,0.001
8.173975359008182,0.9986792656251114,1700000,lpr,0.1,0.001
8.54822197901376,0.9986912135070861,1700000,lpr,0.1,0.001
8.88462373400398,0.9987055442938799,1700000,lpr,0.1,0.001
9.23723236900696,0.9987214937505211,1700000,lpr,0.1,0.001
9.5627599080035,0.9987335879656555,1700000,lpr,0.1,0.001
9.989932190001127,0.998742474385222,1700000,lpr,0.1,0.001
10.38360339400242,0.9987577744758462,1700000,lpr,0.1,0.001
10.751848495012382,0.9987721815690445,1700000,lpr,0.1,0.001
11.091798383000423,0.9987849314093773,1700000,lpr,0.1,0.001
11.453969787005917,0.9987959312006196,1700000,lpr,0.1,0.001
11.826859902008437,0.9988098851813357,1700000,lpr,0.1,0.001
12.259901424011332,0.9988283964565081,1700000,lpr,0.1,0.001
12.564193803002127,0.9988403579323464,1700000,lpr,0.1,0.001
12.85856713600515,0.9988507388267115,1700000,lpr,0.1,0.001
13.227209422009764,0.9988603187797539,1700000,lpr,0.1,0.001
13.579916583999875,0.9988687773416287,1700000,lpr,0.1,0.001
13.970536218999769,0.9988769398946499,1700000,lpr,0.1,0.001
14.401953179010889,0.9988848226340794,1700000,lpr,0.1,0.001
14.696925143012777,0.9988921780979804,1700000,lpr,0.1,0.001
14.995430772003601,0.9988993676552073,1700000,lpr,0.1,0.001
15.407258885999909,0.9989064349594537,1700000,lpr,0.1,0.001
15.94667092700547,0.9989156162743732,1700000,lpr,0.1,0.001
16.28004065300047,0.9989235834420225,1700000,lpr,0.1,0.001
16.725733178012888,0.9989309168912766,1700000,lpr,0.1,0.001
17.09816227700503,0.9989378627642888,1700000,lpr,0.1,0.001
17.716696766001405,0.9989447298159632,1700000,lpr,0.1,0.001
18.061659415005124,0.9989514485764592,1700000,lpr,0.1,0.001
18.362813175001065,0.9989580393154811,1700000,lpr,0.1,0.001
18.788685803010594,0.9989646123575864,1700000,lpr,0.1,0.001
19.329618533010944,0.998970982616802,1700000,lpr,0.1,0.001
19.681844329010346,0.9989773905958103,1700000,lpr,0.1,0.001
20.015883188010775,0.9989840534958764,1700000,lpr,0.1,0.001


==> data/plot_obj_vs_time_workspace_v4_200_lpr_instance_1700000_incremental_ratio_0.1_stepsize_0.01_version_v1.csv <==
time,lb,instance,initializer,incremental_ratio,stepsize
5.663860797998495,0.998658091688476,1700000,lpr,0.1,0.01
6.103986939997412,0.9984932644945482,1700000,lpr,0.1,0.01
6.419438094992074,0.9980074993535764,1700000,lpr,0.1,0.01
6.685874998991494,0.9980416892941869,1700000,lpr,0.1,0.01
6.986983039998449,0.9980538735849057,1700000,lpr,0.1,0.01
7.395937466993928,0.9980830391127856,1700000,lpr,0.1,0.01
7.7227778939995915,0.9982227967450286,1700000,lpr,0.1,0.01
8.005929387989454,0.9985116835722166,1700000,lpr,0.1,0.01
8.371369282991509,0.9986312766053751,1700000,lpr,0.1,0.01
8.726097466002102,0.9985368981307793,1700000,lpr,0.1,0.01
9.090803617989877,0.9983325992333757,1700000,lpr,0.1,0.01
9.439191243989626,0.998005310178256,1700000,lpr,0.1,0.01
9.84252567999647,0.9978781580767627,1700000,lpr,0.1,0.01
10.289142424997408,0.9982344605303685,1700000,lpr,0.1,0.01
10.634689162994619,0.9985452702684886,1700000,lpr,0.1,0.01
11.01882540200313,0.9987265722077486,1700000,lpr,0.1,0.01
11.475234594996436,0.998944739503809,1700000,lpr,0.1,0.01
11.923995801989804,0.9990824926229411,1700000,lpr,0.1,0.01
12.424535384998308,0.999103571830528,1700000,lpr,0.1,0.01
12.785114330996294,0.9991566347726564,1700000,lpr,0.1,0.01
13.162987887990312,0.9992154280629387,1700000,lpr,0.1,0.01
13.587507949996507,0.9992562929365071,1700000,lpr,0.1,0.01
13.989052969991462,0.9992563680330183,1700000,lpr,0.1,0.01
14.698272501991596,0.9993159546137115,1700000,lpr,0.1,0.01
15.237502791991574,0.9993702201322747,1700000,lpr,0.1,0.01
15.624760856997455,0.9994164835209173,1700000,lpr,0.1,0.01
15.997899384994525,0.9994525000496991,1700000,lpr,0.1,0.01
16.470336017999216,0.9994961923451353,1700000,lpr,0.1,0.01
17.18482979599503,0.9995449996582392,1700000,lpr,0.1,0.01
17.598360132993548,0.9995921982449828,1700000,lpr,0.1,0.01
18.153331427995,0.9996156058443566,1700000,lpr,0.1,0.01
18.60441684500256,0.9996234890328941,1700000,lpr,0.1,0.01
19.316063455000403,0.9996455402529073,1700000,lpr,0.1,0.01
19.78745676399558,0.9996626200318883,1700000,lpr,0.1,0.01
20.147285002996796,0.9996736431332791,1700000,lpr,0.1,0.01


==> data/plot_obj_vs_time_workspace_v4_200_lpr_instance_1700000_incremental_ratio_0.1_stepsize_0.1_version_v1.csv <==
time,lb,instance,initializer,incremental_ratio,stepsize
5.4169246419915,0.998658091688476,1700000,lpr,0.1,0.1
5.852408831997309,0.9848267537402658,1700000,lpr,0.1,0.1
6.209983391003334,0.9903139975570108,1700000,lpr,0.1,0.1
6.545492867997382,0.9543397297812163,1700000,lpr,0.1,0.1
6.8618310619931435,0.9854931626429403,1700000,lpr,0.1,0.1
7.1560621809912845,0.929114110880185,1700000,lpr,0.1,0.1
7.532588988993666,0.9769387218695128,1700000,lpr,0.1,0.1
7.902638978994219,0.9559367400997397,1700000,lpr,0.1,0.1
8.297114603003138,0.9571834642815331,1700000,lpr,0.1,0.1
8.741537973997765,0.9800602654662256,1700000,lpr,0.1,0.1
9.159328755995375,0.9331913685801463,1700000,lpr,0.1,0.1
9.708596935000969,0.96463537678588,1700000,lpr,0.1,0.1
10.179666893003741,0.9839947958126396,1700000,lpr,0.1,0.1
10.713685608003289,0.9855052806685808,1700000,lpr,0.1,0.1
11.146820085996296,0.9907863908685252,1700000,lpr,0.1,0.1
11.528635410999414,0.9917982139604805,1700000,lpr,0.1,0.1
12.215957225998864,0.9931827595022382,1700000,lpr,0.1,0.1
12.846315335002146,0.9934371664329056,1700000,lpr,0.1,0.1
13.397779139995691,0.9922888373127662,1700000,lpr,0.1,0.1
13.931478924001567,0.9939417527238459,1700000,lpr,0.1,0.1
14.425057250991813,0.9918198333747764,1700000,lpr,0.1,0.1
14.875081707999925,0.9914434488905273,1700000,lpr,0.1,0.1
15.343680028992821,0.9932069792866773,1700000,lpr,0.1,0.1
16.017038353995304,0.9960351658698099,1700000,lpr,0.1,0.1
16.615353339002468,0.9963003287755845,1700000,lpr,0.1,0.1
17.179806350992294,0.9969356590675477,1700000,lpr,0.1,0.1
17.607279888004996,0.9975000922141514,1700000,lpr,0.1,0.1
18.141621239992674,0.9978075601262242,1700000,lpr,0.1,0.1
18.993858364992775,0.9982807190921442,1700000,lpr,0.1,0.1
19.433566856998368,0.9983638427677833,1700000,lpr,0.1,0.1
20.023896737999166,0.998657129404324,1700000,lpr,0.1,0.1


==> data/plot_obj_vs_time_workspace_v4_200_lpr_instance_1700000_incremental_ratio_1.0_stepsize_0.001_version_v1.csv <==
time,lb,instance,initializer,incremental_ratio,stepsize
5.937299908997375,0.998658091688476,1700000,lpr,1.0,0.001
9.193210779005312,0.9986271870424974,1700000,lpr,1.0,0.001
12.503782076004427,0.998800122568832,1700000,lpr,1.0,0.001
15.89502049300063,0.998887196610775,1700000,lpr,1.0,0.001
19.58435869299865,0.9989585332029626,1700000,lpr,1.0,0.001
23.241175572999055,0.9990194640111534,1700000,lpr,1.0,0.001


==> data/plot_obj_vs_time_workspace_v4_200_lpr_instance_1700000_incremental_ratio_1.0_stepsize_0.01_version_v1.csv <==
time,lb,instance,initializer,incremental_ratio,stepsize
5.83724374799931,0.998658091688476,1700000,lpr,1.0,0.01
9.092428407995612,0.9822324269709509,1700000,lpr,1.0,0.01
12.634792455995921,0.9969126283075056,1700000,lpr,1.0,0.01
16.582304790004855,0.9987754956100651,1700000,lpr,1.0,0.01
20.70024065799953,0.9990932385172657,1700000,lpr,1.0,0.01


==> data/plot_obj_vs_time_workspace_v4_200_lpr_instance_1700000_incremental_ratio_1.0_stepsize_0.1_version_v1.csv <==
time,lb,instance,initializer,incremental_ratio,stepsize
5.82120862499869,0.998658091688476,1700000,lpr,1.0,0.1
9.093137075004051,0.34208531451160007,1700000,lpr,1.0,0.1
12.593442110999604,0.831928697042374,1700000,lpr,1.0,0.1
18.829328667998197,0.9594621964304755,1700000,lpr,1.0,0.1
23.909157575995778,0.9837248098574249,1700000,lpr,1.0,0.1

